On-Demand JSON: A Better Way to Parse Documents?

JSON is a popular standard for data interchange on the Internet. Ingesting JSON documents can be a performance bottleneck. A popular parsing strategy consists in converting the input text into a tree-based data structure -- sometimes called a Document Object Model or DOM. We designed and implemented a novel JSON parsing interface -- called On-Demand -- that appears to the programmer like a conventional DOM-based approach. However, the underlying implementation is a pointer iterating through the content, only materializing the results (objects, arrays, strings, numbers) lazily.On recent commodity processors, an implementation of our approach provides superior performance in multiple benchmarks. To ensure reproducibility, our work is freely available as open source software. Several systems use On-Demand: e.g., Apache Doris, the Node.js JavaScript runtime, Milvus, and Velox.

==> abstract.txt <==
On-Demand JSON: A Better Way to Parse Documents?

JSON is a popular standard for data interchange on the Internet. Ingesting JSON documents can be a performance bottleneck. A popular parsing strategy consists in converting the input text into a tree-based data structure---sometimes called a Document Object Model or DOM. We designed and implemented a novel JSON parsing interface---called On-Demand---that appears to the programmer like a conventional DOM-based approach. However, the underlying implementation is a pointer iterating through the content, only materializing the results (objects, arrays, strings, numbers) lazily.On recent commodity processors, an implementation of our approach provides superior performance in multiple benchmarks.  To ensure reproducibility, our work is freely available as open source software. Several systems use On Demand: e.g., Apache Doris, the Node.js JavaScript runtime, Milvus, and Velox.

John Keiser Daniel Lemire

==> results/ondemand_results_gcc12.txt <==
simdjson::dom implementation:      icelake
simdjson::ondemand implementation (stage 1): icelake
simdjson::ondemand implementation (stage 2): fallback
-----------------------------------------------------------------------------------------------------------------------------
Benchmark                                                                   Time             CPU   Iterations UserCounters...
-----------------------------------------------------------------------------------------------------------------------------
json2msgpack<simdjson_ondemand>/manual_time                            237954 ns       358264 ns         2928 best_branch_miss=928 best_bytes_per_sec=2.67927G best_cache_miss=0 best_cache_ref=25.005k best_cycles=801.901k best_cycles_per_byte=1.26981 best_docs_per_sec=4.24261k best_frequency=3.40215G best_instructions=2.80056M best_instructions_per_byte=4.43467 best_instructions_per_cycle=3.4924 best_items_per_sec=4.24261k branch_miss=964.997 bytes=631.515k bytes_per_second=2.47167G/s cache_miss=0.146516 cache_ref=25.0094k cycles=809.217k cycles_per_byte=1.28139 docs_per_sec=4.20249k/s frequency=3.40073G/s instructions=2.80056M instructions_per_byte=4.43467 instructions_per_cycle=3.46083 items=1 items_per_second=4.20249k/s [BEST: throughput=  2.68 GB/s doc_throughput=  4242 docs/s instructions=     2800560 cycles=      801901 branch_miss=     928 cache_miss=       0 cache_ref=     25005 items=         1 avg_time=    237953 ns]
json2msgpack<simdjson_dom>/manual_time                                 322117 ns       449785 ns         2162 best_branch_miss=1.126k best_bytes_per_sec=1.97747G best_cache_miss=0 best_cache_ref=43.615k best_cycles=1086.32k best_cycles_per_byte=1.72018 best_docs_per_sec=3.13131k best_frequency=3.4016G best_instructions=3.62754M best_instructions_per_byte=5.74419 best_instructions_per_cycle=3.3393 best_items_per_sec=3.13131k branch_miss=1.13153k bytes=631.515k bytes_per_second=1.82587G/s cache_miss=0.060592 cache_ref=43.634k cycles=1095.17k cycles_per_byte=1.7342 docs_per_sec=3.10446k/s frequency=3.39992G/s instructions=3.62754M instructions_per_byte=5.74419 instructions_per_cycle=3.3123 items=1 items_per_second=3.10446k/s [BEST: throughput=  1.98 GB/s doc_throughput=  3131 docs/s instructions=     3627539 cycles=     1086317 branch_miss=    1126 cache_miss=       0 cache_ref=     43615 items=         1 avg_time=    322116 ns]
json2msgpack<yyjson>/manual_time                                       742076 ns       868294 ns          948 best_branch_miss=5.508k best_bytes_per_sec=1.34479G best_cache_miss=5.081k best_cache_ref=42.232k best_cycles=1.64407M best_cycles_per_byte=2.60337 best_docs_per_sec=2.12947k best_frequency=3.501G best_instructions=4.14681M best_instructions_per_byte=6.56645 best_instructions_per_cycle=2.52228 best_items_per_sec=2.12947k branch_miss=3.48263k bytes=631.515k bytes_per_second=811.588M/s cache_miss=585.943 cache_ref=27.6734k cycles=1.74394M cycles_per_byte=2.76152 docs_per_sec=1.34757k/s frequency=2.35009G/s instructions=4.14738M instructions_per_byte=6.56736 instructions_per_cycle=2.37816 items=1 items_per_second=1.34757k/s [BEST: throughput=  1.34 GB/s doc_throughput=  2129 docs/s instructions=     4146810 cycles=     1644069 branch_miss=    5508 cache_miss=    5081 cache_ref=     42232 items=         1 avg_time=    742076 ns]
json2msgpack<rapidjson>/manual_time                                   1457359 ns      1582730 ns          471 best_branch_miss=7.672k best_bytes_per_sec=448.235M best_cache_miss=0 best_cache_ref=37.776k best_cycles=4.93163M best_cycles_per_byte=7.80921 best_docs_per_sec=709.777 best_frequency=3.50036G best_instructions=15.756M best_instructions_per_byte=24.9495 best_instructions_per_cycle=3.19488 best_items_per_sec=709.777 branch_miss=7.72684k bytes=631.515k bytes_per_second=413.254M/s cache_miss=14.9618 cache_ref=37.8526k cycles=5.0985M cycles_per_byte=8.07345 docs_per_sec=686.173/s frequency=3.49845G/s instructions=15.756M instructions_per_byte=24.9495 instructions_per_cycle=3.09032 items=1 items_per_second=686.173/s [BEST: throughput=  0.45 GB/s doc_throughput=   709 docs/s instructions=    15755989 cycles=     4931633 branch_miss=    7672 cache_miss=       0 cache_ref=     37776 items=         1 avg_time=   1457358 ns]
json2msgpack<nlohmann_json>/manual_time                              24106073 ns     24235483 ns           29 best_branch_miss=531.24k best_bytes_per_sec=26.6166M best_cache_miss=80 best_cache_ref=802.421k best_cycles=82.9029M best_cycles_per_byte=131.276 best_docs_per_sec=42.1473 best_frequency=3.49413G best_instructions=246.988M best_instructions_per_byte=391.104 best_instructions_per_cycle=2.97924 best_items_per_sec=42.1473 branch_miss=544.51k bytes=631.515k bytes_per_second=24.9837M/s cache_miss=31.5862 cache_ref=823.918k cycles=84.3234M cycles_per_byte=133.526 docs_per_sec=41.4833/s frequency=3.49801G/s instructions=246.742M instructions_per_byte=390.714 instructions_per_cycle=2.92613 items=1 items_per_second=41.4833/s [BEST: throughput=  0.03 GB/s doc_throughput=    42 docs/s instructions=   246987825 cycles=    82902920 branch_miss=  531240 cache_miss=      80 cache_ref=    802421 items=         1 avg_time=  24106072 ns]
partial_tweets<simdjson_ondemand>/manual_time                          110322 ns       141044 ns         6361 best_branch_miss=254 best_bytes_per_sec=5.76905G best_cache_miss=0 best_cache_ref=3.481k best_cycles=372.51k best_cycles_per_byte=0.589867 best_docs_per_sec=9.13526k best_frequency=3.40297G best_instructions=1.43896M best_instructions_per_byte=2.27859 best_instructions_per_cycle=3.86289 best_items_per_sec=913.526k branch_miss=266.674 bytes=631.515k bytes_per_second=5.33116G/s cache_miss=0.0237384 cache_ref=3.49202k cycles=374.168k cycles_per_byte=0.592492 docs_per_sec=9.06438k/s frequency=3.3916G/s instructions=1.43897M instructions_per_byte=2.27859 instructions_per_cycle=3.84577 items=100 items_per_second=906.438k/s [BEST: throughput=  5.77 GB/s doc_throughput=  9135 docs/s instructions=     1438965 cycles=      372510 branch_miss=     254 cache_miss=       0 cache_ref=      3481 items=       100 avg_time=    110321 ns]
partial_tweets<simdjson_dom>/manual_time                               185025 ns       227618 ns         3727 best_branch_miss=543 best_bytes_per_sec=3.43663G best_cache_miss=0 best_cache_ref=21.281k best_cycles=625.282k best_cycles_per_byte=0.99013 best_docs_per_sec=5.44188k best_frequency=3.40271G best_instructions=2.2328M best_instructions_per_byte=3.53562 best_instructions_per_cycle=3.57087 best_items_per_sec=544.188k branch_miss=558.367 bytes=631.515k bytes_per_second=3.17873G/s cache_miss=0.306144 cache_ref=21.295k cycles=629.299k cycles_per_byte=0.996491 docs_per_sec=5.40467k/s frequency=3.40115G/s instructions=2.2328M instructions_per_byte=3.53562 instructions_per_cycle=3.54808 items=100 items_per_second=540.467k/s [BEST: throughput=  3.44 GB/s doc_throughput=  5441 docs/s instructions=     2232800 cycles=      625282 branch_miss=     543 cache_miss=       0 cache_ref=     21281 items=       100 avg_time=    185025 ns]
partial_tweets<yyjson>/manual_time                                     592210 ns       638810 ns         1155 best_branch_miss=3.176k best_bytes_per_sec=1.95774G best_cache_miss=3.038k best_cache_ref=27.762k best_cycles=1097.37k best_cycles_per_byte=1.73768 best_docs_per_sec=3.10006k best_frequency=3.40193G best_instructions=2.98152M best_instructions_per_byte=4.72123 best_instructions_per_cycle=2.71696 best_items_per_sec=310.006k branch_miss=1.72219k bytes=631.515k bytes_per_second=1016.97M/s cache_miss=293.707 cache_ref=13.1175k cycles=1.21959M cycles_per_byte=1.93122 docs_per_sec=1.68859k/s frequency=2.05939G/s instructions=2.98206M instructions_per_byte=4.72208 instructions_per_cycle=2.44513 items=100 items_per_second=168.859k/s [BEST: throughput=  1.96 GB/s doc_throughput=  3100 docs/s instructions=     2981525 cycles=     1097374 branch_miss=    3176 cache_miss=    3038 cache_ref=     27762 items=       100 avg_time=    592209 ns]
partial_tweets<rapidjson>/manual_time                                 1501459 ns      1539879 ns          474 best_branch_miss=8.901k best_bytes_per_sec=489.265M best_cache_miss=336 best_cache_ref=18.941k best_cycles=4.51807M best_cycles_per_byte=7.15433 best_docs_per_sec=774.748 best_frequency=3.50037G best_instructions=14.5522M best_instructions_per_byte=23.0433 best_instructions_per_cycle=3.22089 best_items_per_sec=77.4748k branch_miss=9.44363k bytes=631.515k bytes_per_second=401.116M/s cache_miss=404.124 cache_ref=7.2882k cycles=4.61282M cycles_per_byte=7.30438 docs_per_sec=666.019/s frequency=3.07223G/s instructions=14.5531M instructions_per_byte=23.0448 instructions_per_cycle=3.15493 items=100 items_per_second=66.6019k/s [BEST: throughput=  0.49 GB/s doc_throughput=   774 docs/s instructions=    14552192 cycles=     4518069 branch_miss=    8901 cache_miss=     336 cache_ref=     18941 items=       100 avg_time=   1501458 ns]
partial_tweets<nlohmann_json>/manual_time                             6253846 ns      6306653 ns          113 best_branch_miss=94.735k best_bytes_per_sec=107.175M best_cache_miss=5 best_cache_ref=94.962k best_cycles=20.6117M best_cycles_per_byte=32.6386 best_docs_per_sec=169.71 best_frequency=3.49803G best_instructions=69.1732M best_instructions_per_byte=109.535 best_instructions_per_cycle=3.35601 best_items_per_sec=16.971k branch_miss=108.454k bytes=631.515k bytes_per_second=96.3023M/s cache_miss=10.7522 cache_ref=125.327k cycles=21.8392M cycles_per_byte=34.5822 docs_per_sec=159.902/s frequency=3.49212G/s instructions=69.7135M instructions_per_byte=110.391 instructions_per_cycle=3.19213 items=100 items_per_second=15.9902k/s [BEST: throughput=  0.11 GB/s doc_throughput=   169 docs/s instructions=    69173194 cycles=    20611745 branch_miss=   94735 cache_miss=       5 cache_ref=     94962 items=       100 avg_time=   6253845 ns]
distinct_user_id<simdjson_ondemand>/manual_time                        107008 ns       138539 ns         6549 best_branch_miss=320 best_bytes_per_sec=5.93886G best_cache_miss=2 best_cache_ref=2.458k best_cycles=361.987k best_cycles_per_byte=0.573204 best_docs_per_sec=9.40415k best_frequency=3.40418G best_instructions=1.39771M best_instructions_per_byte=2.21326 best_instructions_per_cycle=3.86121 best_items_per_sec=1081.48k branch_miss=331.14 bytes=631.515k bytes_per_second=5.49624G/s cache_miss=1.15758 cache_ref=2.51442k cycles=364.077k cycles_per_byte=0.576514 docs_per_sec=9.34506k/s frequency=3.40232G/s instructions=1.39771M instructions_per_byte=2.21326 instructions_per_cycle=3.83905 items=115 items_per_second=1074.68k/s [BEST: throughput=  5.94 GB/s doc_throughput=  9404 docs/s instructions=     1397708 cycles=      361987 branch_miss=     320 cache_miss=       2 cache_ref=      2458 items=       115 avg_time=    107008 ns]
distinct_user_id<simdjson_ondemand_json_pointer>/manual_time           119454 ns       150292 ns         5869 best_branch_miss=318 best_bytes_per_sec=5.32533G best_cache_miss=0 best_cache_ref=2.625k best_cycles=403.659k best_cycles_per_byte=0.639191 best_docs_per_sec=8.43263k best_frequency=3.40391G best_instructions=1.58148M best_instructions_per_byte=2.50427 best_instructions_per_cycle=3.91787 best_items_per_sec=969.752k branch_miss=328.825 bytes=631.515k bytes_per_second=4.92359G/s cache_miss=3.06696m cache_ref=2.61979k cycles=405.706k cycles_per_byte=0.642432 docs_per_sec=8.3714k/s frequency=3.39632G/s instructions=1.58148M instructions_per_byte=2.50427 instructions_per_cycle=3.89811 items=115 items_per_second=962.711k/s [BEST: throughput=  5.33 GB/s doc_throughput=  8432 docs/s instructions=     1581483 cycles=      403659 branch_miss=     318 cache_miss=       0 cache_ref=      2625 items=       115 avg_time=    119454 ns]
distinct_user_id<simdjson_dom>/manual_time                             182794 ns       226955 ns         3844 best_branch_miss=564 best_bytes_per_sec=3.49697G best_cache_miss=0 best_cache_ref=21.749k best_cycles=614.42k best_cycles_per_byte=0.97293 best_docs_per_sec=5.53744k best_frequency=3.40231G best_instructions=2.1772M best_instructions_per_byte=3.44758 best_instructions_per_cycle=3.5435 best_items_per_sec=636.805k branch_miss=564.044 bytes=631.515k bytes_per_second=3.21753G/s cache_miss=0.400104 cache_ref=21.7864k cycles=618.606k cycles_per_byte=0.979558 docs_per_sec=5.47064k/s frequency=3.38417G/s instructions=2.1772M instructions_per_byte=3.44758 instructions_per_cycle=3.51953 items=115 items_per_second=629.124k/s [BEST: throughput=  3.50 GB/s doc_throughput=  5537 docs/s instructions=     2177199 cycles=      614420 branch_miss=     564 cache_miss=       0 cache_ref=     21749 items=       115 avg_time=    182793 ns]
distinct_user_id<simdjson_dom_json_pointer>/manual_time                190055 ns       234614 ns         3654 best_branch_miss=590 best_bytes_per_sec=3.35244G best_cache_miss=0 best_cache_ref=21.985k best_cycles=641.048k best_cycles_per_byte=1.0151 best_docs_per_sec=5.30856k best_frequency=3.40304G best_instructions=2.27477M best_instructions_per_byte=3.60209 best_instructions_per_cycle=3.54852 best_items_per_sec=610.484k branch_miss=590.779 bytes=631.515k bytes_per_second=3.09459G/s cache_miss=0.074439 cache_ref=22.0495k cycles=645.387k cycles_per_byte=1.02197 docs_per_sec=5.26163k/s frequency=3.39578G/s instructions=2.27477M instructions_per_byte=3.60209 instructions_per_cycle=3.52467 items=115 items_per_second=605.087k/s [BEST: throughput=  3.35 GB/s doc_throughput=  5308 docs/s instructions=     2274774 cycles=      641048 branch_miss=     590 cache_miss=       0 cache_ref=     21985 items=       115 avg_time=    190055 ns]
distinct_user_id<yyjson>/manual_time                                   600040 ns       647875 ns         1183 best_branch_miss=5.923k best_bytes_per_sec=1.88607G best_cache_miss=2.129k best_cache_ref=28.158k best_cycles=1.13911M best_cycles_per_byte=1.80377 best_docs_per_sec=2.98657k best_frequency=3.40202G best_instructions=2.95319M best_instructions_per_byte=4.67635 best_instructions_per_cycle=2.59255 best_items_per_sec=343.456k branch_miss=1.91167k bytes=631.515k bytes_per_second=1003.7M/s cache_miss=293.017 cache_ref=12.9985k cycles=1.23219M cycles_per_byte=1.95116 docs_per_sec=1.66656k/s frequency=2.05351G/s instructions=2.9538M instructions_per_byte=4.67733 instructions_per_cycle=2.3972 items=115 items_per_second=191.654k/s [BEST: throughput=  1.89 GB/s doc_throughput=  2986 docs/s instructions=     2953187 cycles=     1139105 branch_miss=    5923 cache_miss=    2129 cache_ref=     28158 items=       115 avg_time=    600040 ns]
distinct_user_id<rapidjson>/manual_time                               1502408 ns      1542327 ns          473 best_branch_miss=8.848k best_bytes_per_sec=488.942M best_cache_miss=706 best_cache_ref=19.455k best_cycles=4.51209M best_cycles_per_byte=7.14487 best_docs_per_sec=774.237 best_frequency=3.49343G best_instructions=14.5236M best_instructions_per_byte=22.9981 best_instructions_per_cycle=3.21882 best_items_per_sec=89.0372k branch_miss=9.0453k bytes=631.515k bytes_per_second=400.863M/s cache_miss=456.247 cache_ref=7.48641k cycles=4.62353M cycles_per_byte=7.32133 docs_per_sec=665.598/s frequency=3.07741G/s instructions=14.5244M instructions_per_byte=22.9992 instructions_per_cycle=3.1414 items=115 items_per_second=76.5438k/s [BEST: throughput=  0.49 GB/s doc_throughput=   774 docs/s instructions=    14523636 cycles=     4512093 branch_miss=    8848 cache_miss=     706 cache_ref=     19455 items=       115 avg_time=   1502408 ns]
distinct_user_id<nlohmann_json>/manual_time                           5997329 ns      6048184 ns          125 best_branch_miss=77.048k best_bytes_per_sec=117.648M best_cache_miss=5 best_cache_ref=95.158k best_cycles=18.772M best_cycles_per_byte=29.7253 best_docs_per_sec=186.295 best_frequency=3.49712G best_instructions=64.641M best_instructions_per_byte=102.359 best_instructions_per_cycle=3.44348 best_items_per_sec=21.4239k branch_miss=94.2303k bytes=631.515k bytes_per_second=100.421M/s cache_miss=6.424 cache_ref=103.779k cycles=20.967M cycles_per_byte=33.201 docs_per_sec=166.741/s frequency=3.49605G/s instructions=63.189M instructions_per_byte=100.059 instructions_per_cycle=3.01374 items=115 items_per_second=19.1752k/s [BEST: throughput=  0.12 GB/s doc_throughput=   186 docs/s instructions=    64641032 cycles=    18771981 branch_miss=   77048 cache_miss=       5 cache_ref=     95158 items=       115 avg_time=   5997328 ns]
find_tweet<simdjson_ondemand>/manual_time                               65229 ns        95136 ns        10780 best_branch_miss=150 best_bytes_per_sec=9.78304G best_cache_miss=0 best_cache_ref=2.992k best_cycles=219.804k best_cycles_per_byte=0.348058 best_docs_per_sec=15.4914k best_frequency=3.40507G best_instructions=800.071k best_instructions_per_byte=1.26691 best_instructions_per_cycle=3.63993 best_items_per_sec=15.4914k branch_miss=152.686 bytes=631.515k bytes_per_second=9.01666G/s cache_miss=0.0239332 cache_ref=2.98684k cycles=220.757k cycles_per_byte=0.349568 docs_per_sec=15.3307k/s frequency=3.38436G/s instructions=800.071k instructions_per_byte=1.26691 instructions_per_cycle=3.62421 items=1 items_per_second=15.3307k/s [BEST: throughput=  9.78 GB/s doc_throughput= 15491 docs/s instructions=      800071 cycles=      219804 branch_miss=     150 cache_miss=       0 cache_ref=      2992 items=         1 avg_time=     65228 ns]
find_tweet<simdjson_dom>/manual_time                                   174533 ns       213330 ns         3998 best_branch_miss=511 best_bytes_per_sec=3.6571G best_cache_miss=0 best_cache_ref=19.621k best_cycles=587.722k best_cycles_per_byte=0.930654 best_docs_per_sec=5.79099k best_frequency=3.40349G best_instructions=2.08896M best_instructions_per_byte=3.30786 best_instructions_per_cycle=3.55434 best_items_per_sec=5.79099k branch_miss=523.118 bytes=631.515k bytes_per_second=3.36981G/s cache_miss=1.07104 cache_ref=19.6786k cycles=591.2k cycles_per_byte=0.936161 docs_per_sec=5.72957k/s frequency=3.38732G/s instructions=2.08896M instructions_per_byte=3.30786 instructions_per_cycle=3.53343 items=1 items_per_second=5.72957k/s [BEST: throughput=  3.66 GB/s doc_throughput=  5790 docs/s instructions=     2088964 cycles=      587722 branch_miss=     511 cache_miss=       0 cache_ref=     19621 items=         1 avg_time=    174533 ns]
find_tweet<yyjson>/manual_time                                         590671 ns       637305 ns         1197 best_branch_miss=2.904k best_bytes_per_sec=2.06833G best_cache_miss=3.096k best_cache_ref=27.792k best_cycles=1038.76k best_cycles_per_byte=1.64487 best_docs_per_sec=3.27519k best_frequency=3.40214G best_instructions=2.90233M best_instructions_per_byte=4.59583 best_instructions_per_cycle=2.79403 best_items_per_sec=3.27519k branch_miss=1.65427k bytes=631.515k bytes_per_second=1019.62M/s cache_miss=311.898 cache_ref=13.1145k cycles=1.2094M cycles_per_byte=1.91507 docs_per_sec=1.69299k/s frequency=2.04749G/s instructions=2.90302M instructions_per_byte=4.59691 instructions_per_cycle=2.40039 items=1 items_per_second=1.69299k/s [BEST: throughput=  2.07 GB/s doc_throughput=  3275 docs/s instructions=     2902334 cycles=     1038763 branch_miss=    2904 cache_miss=    3096 cache_ref=     27792 items=         1 avg_time=    590671 ns]
find_tweet<rapidjson>/manual_time                                     1486238 ns      1521599 ns          478 best_branch_miss=9.658k best_bytes_per_sec=509.659M best_cache_miss=133 best_cache_ref=18.501k best_cycles=4.33722M best_cycles_per_byte=6.86796 best_docs_per_sec=807.043 best_frequency=3.50032G best_instructions=14.4024M best_instructions_per_byte=22.8061 best_instructions_per_cycle=3.32066 best_items_per_sec=807.043 branch_miss=9.33429k bytes=631.515k bytes_per_second=405.224M/s cache_miss=109.745 cache_ref=5.19219k cycles=4.56228M cycles_per_byte=7.22435 docs_per_sec=672.84/s frequency=3.06969G/s instructions=14.4033M instructions_per_byte=22.8075 instructions_per_cycle=3.15703 items=1 items_per_second=672.84/s [BEST: throughput=  0.51 GB/s doc_throughput=   807 docs/s instructions=    14402407 cycles=     4337218 branch_miss=    9658 cache_miss=     133 cache_ref=     18501 items=         1 avg_time=   1486238 ns]
find_tweet<nlohmann_json>/manual_time                                 5066229 ns      5114271 ns          100 best_branch_miss=67.977k best_bytes_per_sec=134.767M best_cache_miss=95 best_cache_ref=76.817k best_cycles=16.389M best_cycles_per_byte=25.9519 best_docs_per_sec=213.403 best_frequency=3.49746G best_instructions=53.513M best_instructions_per_byte=84.7376 best_instructions_per_cycle=3.26518 best_items_per_sec=213.403 branch_miss=78.5983k bytes=631.515k bytes_per_second=118.877M/s cache_miss=12.88 cache_ref=79.7765k cycles=17.7217M cycles_per_byte=28.0621 docs_per_sec=197.385/s frequency=3.498G/s instructions=53.601M instructions_per_byte=84.8768 instructions_per_cycle=3.0246 items=1 items_per_second=197.385/s [BEST: throughput=  0.13 GB/s doc_throughput=   213 docs/s instructions=    53513047 cycles=    16389006 branch_miss=   67977 cache_miss=      95 cache_ref=     76817 items=         1 avg_time=   5066229 ns]
top_tweet<simdjson_ondemand>/manual_time                               106418 ns       135935 ns         6391 best_branch_miss=210 best_bytes_per_sec=5.96562G best_cache_miss=3 best_cache_ref=2.52k best_cycles=360.433k best_cycles_per_byte=0.570743 best_docs_per_sec=9.44653k best_frequency=3.40484G best_instructions=1.39531M best_instructions_per_byte=2.20946 best_instructions_per_cycle=3.8712 best_items_per_sec=9.44653k branch_miss=219.222 bytes=631.515k bytes_per_second=5.52673G/s cache_miss=3.17697 cache_ref=2.54142k cycles=362.094k cycles_per_byte=0.573374 docs_per_sec=9.3969k/s frequency=3.40256G/s instructions=1.39531M instructions_per_byte=2.20946 instructions_per_cycle=3.85344 items=1 items_per_second=9.3969k/s [BEST: throughput=  5.97 GB/s doc_throughput=  9446 docs/s instructions=     1395308 cycles=      360433 branch_miss=     210 cache_miss=       3 cache_ref=      2520 items=         1 avg_time=    106418 ns]
top_tweet<simdjson_ondemand_forward_only>/manual_time                  107623 ns       137821 ns         6334 best_branch_miss=212 best_bytes_per_sec=5.89397G best_cache_miss=0 best_cache_ref=3.006k best_cycles=364.672k best_cycles_per_byte=0.577456 best_docs_per_sec=9.33306k best_frequency=3.40351G best_instructions=1.40667M best_instructions_per_byte=2.22745 best_instructions_per_cycle=3.85735 best_items_per_sec=9.33306k branch_miss=223.973 bytes=631.515k bytes_per_second=5.46484G/s cache_miss=789.391u cache_ref=2.97428k cycles=366.139k cycles_per_byte=0.579779 docs_per_sec=9.29166k/s frequency=3.40204G/s instructions=1.40667M instructions_per_byte=2.22745 instructions_per_cycle=3.84189 items=1 items_per_second=9.29166k/s [BEST: throughput=  5.89 GB/s doc_throughput=  9333 docs/s instructions=     1406667 cycles=      364672 branch_miss=     212 cache_miss=       0 cache_ref=      3006 items=         1 avg_time=    107623 ns]
top_tweet<simdjson_dom>/manual_time                                    178004 ns       220656 ns         3909 best_branch_miss=528 best_bytes_per_sec=3.57378G best_cache_miss=0 best_cache_ref=20.799k best_cycles=601.312k best_cycles_per_byte=0.952174 best_docs_per_sec=5.65905k best_frequency=3.40286G best_instructions=2.1264M best_instructions_per_byte=3.36714 best_instructions_per_cycle=3.53627 best_items_per_sec=5.65905k branch_miss=542.315 bytes=631.515k bytes_per_second=3.3041G/s cache_miss=0.579944 cache_ref=20.9046k cycles=605.374k cycles_per_byte=0.958606 docs_per_sec=5.61784k/s frequency=3.4009G/s instructions=2.1264M instructions_per_byte=3.36714 instructions_per_cycle=3.51254 items=1 items_per_second=5.61784k/s [BEST: throughput=  3.57 GB/s doc_throughput=  5659 docs/s instructions=     2126400 cycles=      601312 branch_miss=     528 cache_miss=       0 cache_ref=     20799 items=         1 avg_time=    178004 ns]
top_tweet<yyjson>/manual_time                                          590566 ns       637030 ns         1192 best_branch_miss=6.325k best_bytes_per_sec=1.85339G best_cache_miss=3.533k best_cache_ref=27.29k best_cycles=1.15907M best_cycles_per_byte=1.83537 best_docs_per_sec=2.93482k best_frequency=3.40165G best_instructions=2.92312M best_instructions_per_byte=4.62874 best_instructions_per_cycle=2.52196 best_items_per_sec=2.93482k branch_miss=1.65703k bytes=631.515k bytes_per_second=1019.8M/s cache_miss=292.371 cache_ref=12.9349k cycles=1.21251M cycles_per_byte=1.92001 docs_per_sec=1.69329k/s frequency=2.05314G/s instructions=2.9238M instructions_per_byte=4.62982 instructions_per_cycle=2.41136 items=1 items_per_second=1.69329k/s [BEST: throughput=  1.85 GB/s doc_throughput=  2934 docs/s instructions=     2923117 cycles=     1159065 branch_miss=    6325 cache_miss=    3533 cache_ref=     27290 items=         1 avg_time=    590565 ns]
top_tweet<rapidjson>/manual_time                                      1486382 ns      1523478 ns          465 best_branch_miss=8.875k best_bytes_per_sec=500.565M best_cache_miss=2.182k best_cache_ref=17.955k best_cycles=4.40626M best_cycles_per_byte=6.97729 best_docs_per_sec=792.641 best_frequency=3.49258G best_instructions=14.4876M best_instructions_per_byte=22.9411 best_instructions_per_cycle=3.28797 best_items_per_sec=792.641 branch_miss=9.39791k bytes=631.515k bytes_per_second=405.185M/s cache_miss=288.723 cache_ref=6.37727k cycles=4.59082M cycles_per_byte=7.26953 docs_per_sec=672.774/s frequency=3.08858G/s instructions=14.4885M instructions_per_byte=22.9424 instructions_per_cycle=3.15597 items=1 items_per_second=672.774/s [BEST: throughput=  0.50 GB/s doc_throughput=   792 docs/s instructions=    14487643 cycles=     4406261 branch_miss=    8875 cache_miss=    2182 cache_ref=     17955 items=         1 avg_time=   1486382 ns]
top_tweet<nlohmann_json>/manual_time                                  6833391 ns      6900908 ns          102 best_branch_miss=124.936k best_bytes_per_sec=92.7636M best_cache_miss=9 best_cache_ref=149.792k best_cycles=23.8227M best_cycles_per_byte=37.723 best_docs_per_sec=146.891 best_frequency=3.49932G best_instructions=76.6268M best_instructions_per_byte=121.338 best_instructions_per_cycle=3.21655 best_items_per_sec=146.891 branch_miss=125.741k bytes=631.515k bytes_per_second=88.1348M/s cache_miss=8.22549 cache_ref=149.567k cycles=23.9028M cycles_per_byte=37.8499 docs_per_sec=146.34/s frequency=3.49794G/s instructions=76.6562M instructions_per_byte=121.385 instructions_per_cycle=3.20699 items=1 items_per_second=146.34/s [BEST: throughput=  0.09 GB/s doc_throughput=   146 docs/s instructions=    76626818 cycles=    23822656 branch_miss=  124936 cache_miss=       9 cache_ref=    149792 items=         1 avg_time=   6833390 ns]
Creating a source file spanning 134087 KB 
kostya<simdjson_ondemand>/manual_time                                46585545 ns     55077316 ns           15 best_branch_miss=310.059k best_bytes_per_sec=2.95449G best_cache_miss=1.4832M best_cache_ref=6.22468M best_cycles=160.724M best_cycles_per_byte=1.17056 best_docs_per_sec=21.5177 best_frequency=3.45841G best_instructions=510.525M best_instructions_per_byte=3.71819 best_instructions_per_cycle=3.17641 best_items_per_sec=11.2815M branch_miss=311.347k bytes=137.305M bytes_per_second=2.74496G/s cache_miss=1.48464M cache_ref=6.22565M cycles=161.094M cycles_per_byte=1.17325 docs_per_sec=21.4659/s frequency=3.45802G/s instructions=510.525M instructions_per_byte=3.71819 instructions_per_cycle=3.16912 items=524.288k items_per_second=11.2543M/s [BEST: throughput=  2.95 GB/s doc_throughput=    21 docs/s instructions=   510525394 cycles=   160724033 branch_miss=  310059 cache_miss= 1483204 cache_ref=   6224677 items=    524288 avg_time=  46585545 ns]
kostya<simdjson_dom>/manual_time                                     77865295 ns     86369512 ns            9 best_branch_miss=292.162k best_bytes_per_sec=1.77964G best_cache_miss=2.36191M best_cache_ref=9.89643M best_cycles=262.94M best_cycles_per_byte=1.915 best_docs_per_sec=12.9612 best_frequency=3.40802G best_instructions=805.37M best_instructions_per_byte=5.86556 best_instructions_per_cycle=3.06295 best_items_per_sec=6.79542M branch_miss=292.161k bytes=137.305M bytes_per_second=1.64226G/s cache_miss=2.36519M cache_ref=9.89566M cycles=263.926M cycles_per_byte=1.92218 docs_per_sec=12.8427/s frequency=3.38951G/s instructions=805.37M instructions_per_byte=5.86556 instructions_per_cycle=3.05151 items=524.288k items_per_second=6.73327M/s [BEST: throughput=  1.78 GB/s doc_throughput=    12 docs/s instructions=   805370334 cycles=   262939596 branch_miss=  292162 cache_miss= 2361907 cache_ref=   9896427 items=    524288 avg_time=  77865295 ns]
kostya<yyjson>/manual_time                                          180292682 ns    188664006 ns            4 best_branch_miss=411.663k best_bytes_per_sec=766.434M best_cache_miss=1.96388M best_cache_ref=8.16616M best_cycles=428.171M best_cycles_per_byte=3.1184 best_docs_per_sec=5.58198 best_frequency=2.39004G best_instructions=954.408M best_instructions_per_byte=6.95101 best_instructions_per_cycle=2.22903 best_items_per_sec=2.92657M branch_miss=413.879k bytes=137.305M bytes_per_second=726.287M/s cache_miss=1.96719M cache_ref=8.16391M cycles=428.419M cycles_per_byte=3.1202 docs_per_sec=5.54654/s frequency=2.37624G/s instructions=954.408M instructions_per_byte=6.95101 instructions_per_cycle=2.22775 items=524.288k items_per_second=2.90798M/s [BEST: throughput=  0.77 GB/s doc_throughput=     5 docs/s instructions=   954407879 cycles=   428171228 branch_miss=  411663 cache_miss= 1963883 cache_ref=   8166159 items=    524288 avg_time= 180292682 ns]
kostya<rapidjson>/manual_time                                       240905234 ns    249467861 ns            3 best_branch_miss=407.489k best_bytes_per_sec=573.07M best_cache_miss=1.27072M best_cache_ref=5.40811M best_cycles=743.328M best_cycles_per_byte=5.4137 best_docs_per_sec=4.1737 best_frequency=3.10243G best_instructions=2.65266G best_instructions_per_byte=19.3195 best_instructions_per_cycle=3.56862 best_items_per_sec=2.18822M branch_miss=406.99k bytes=137.305M bytes_per_second=543.551M/s cache_miss=1.22105M cache_ref=5.23826M cycles=745.975M cycles_per_byte=5.43298 docs_per_sec=4.15101/s frequency=3.09655G/s instructions=2.65266G instructions_per_byte=19.3195 instructions_per_cycle=3.55597 items=524.288k items_per_second=2.17632M/s [BEST: throughput=  0.57 GB/s doc_throughput=     4 docs/s instructions=  2652658491 cycles=   743328067 branch_miss=  407489 cache_miss= 1270717 cache_ref=   5408106 items=    524288 avg_time= 240905234 ns]
kostya<nlohmann_json>/manual_time                                  1360562391 ns   1369120664 ns            1 best_branch_miss=2.69343M best_bytes_per_sec=100.918M best_cache_miss=16.2911M best_cache_ref=44.9848M best_cycles=4.74925G best_cycles_per_byte=34.589 best_docs_per_sec=0.73499 best_frequency=3.49065G best_instructions=15.1968G best_instructions_per_byte=110.679 best_instructions_per_cycle=3.19984 best_items_per_sec=385.347k branch_miss=2.69343M bytes=137.305M bytes_per_second=96.2427M/s cache_miss=16.2911M cache_ref=44.9848M cycles=4.74925G cycles_per_byte=34.589 docs_per_sec=0.73499/s frequency=3.49065G/s instructions=15.1968G instructions_per_byte=110.679 instructions_per_cycle=3.19984 items=524.288k items_per_second=385.347k/s [BEST: throughput=  0.10 GB/s doc_throughput=     0 docs/s instructions= 15196820044 cycles=  4749247969 branch_miss= 2693427 cache_miss=16291114 cache_ref=  44984805 items=    524288 avg_time=1360562391 ns]
Creating a source file spanning 44921 KB 
large_random<simdjson_ondemand>/manual_time                          46874660 ns     49991962 ns           15 best_branch_miss=590.89k best_bytes_per_sec=988.754M best_cache_miss=722.268k best_cache_ref=3.44691M best_cycles=161.95M best_cycles_per_byte=3.52075 best_docs_per_sec=21.4952 best_frequency=3.48115G best_instructions=531.222M best_instructions_per_byte=11.5486 best_instructions_per_cycle=3.28016 best_items_per_sec=21.4952M branch_miss=589.734k bytes=45.9988M bytes_per_second=935.854M/s cache_miss=737.858k cache_ref=3.44867M cycles=162.517M cycles_per_byte=3.53306 docs_per_sec=21.3335/s frequency=3.46704G/s instructions=531.222M instructions_per_byte=11.5486 instructions_per_cycle=3.26872 items=1000k items_per_second=21.3335M/s [BEST: throughput=  0.99 GB/s doc_throughput=    21 docs/s instructions=   531221658 cycles=   161950043 branch_miss=  590890 cache_miss=  722268 cache_ref=   3446909 items=   1000000 avg_time=  46874660 ns]
large_random<simdjson_dom>/manual_time                               82416082 ns     85491292 ns            9 best_branch_miss=572.121k best_bytes_per_sec=563.232M best_cache_miss=1.49966M best_cache_ref=6.66233M best_cycles=278.609M best_cycles_per_byte=6.05689 best_docs_per_sec=12.2445 best_frequency=3.41143G best_instructions=922.589M best_instructions_per_byte=20.0568 best_instructions_per_cycle=3.31141 best_items_per_sec=12.2445M branch_miss=572.02k bytes=45.9988M bytes_per_second=532.273M/s cache_miss=1.50616M cache_ref=6.66378M cycles=279.76M cycles_per_byte=6.0819 docs_per_sec=12.1336/s frequency=3.39448G/s instructions=922.589M instructions_per_byte=20.0568 instructions_per_cycle=3.29779 items=1000k items_per_second=12.1336M/s [BEST: throughput=  0.56 GB/s doc_throughput=    12 docs/s instructions=   922588629 cycles=   278609366 branch_miss=  572121 cache_miss= 1499656 cache_ref=   6662333 items=   1000000 avg_time=  82416081 ns]
large_random<yyjson>/manual_time                                    118129620 ns    121157399 ns            7 best_branch_miss=672.568k best_bytes_per_sec=391.05M best_cache_miss=990.923k best_cache_ref=4.09088M best_cycles=290.873M best_cycles_per_byte=6.32348 best_docs_per_sec=8.50132 best_frequency=2.4728G best_instructions=892.01M best_instructions_per_byte=19.392 best_instructions_per_cycle=3.06667 best_items_per_sec=8.50132M branch_miss=672.843k bytes=45.9988M bytes_per_second=371.354M/s cache_miss=990.975k cache_ref=4.09095M cycles=291.102M cycles_per_byte=6.32847 docs_per_sec=8.46528/s frequency=2.46426G/s instructions=892.01M instructions_per_byte=19.392 instructions_per_cycle=3.06425 items=1000k items_per_second=8.46528M/s [BEST: throughput=  0.39 GB/s doc_throughput=     8 docs/s instructions=   892009757 cycles=   290872567 branch_miss=  672568 cache_miss=  990923 cache_ref=   4090883 items=   1000000 avg_time= 118129619 ns]
large_random<rapidjson>/manual_time                                 182009922 ns    185221578 ns            4 best_branch_miss=587.768k best_bytes_per_sec=262.501M best_cache_miss=1079.02k best_cache_ref=4.65984M best_cycles=554.09M best_cycles_per_byte=12.0458 best_docs_per_sec=5.70669 best_frequency=3.16202G best_instructions=2.03664G best_instructions_per_byte=44.276 best_instructions_per_cycle=3.67565 best_items_per_sec=5.70669M branch_miss=589.294k bytes=45.9988M bytes_per_second=241.019M/s cache_miss=1007.18k cache_ref=4.36459M cycles=556.398M cycles_per_byte=12.0959 docs_per_sec=5.49421/s frequency=3.05697G/s instructions=2.03668G instructions_per_byte=44.2768 instructions_per_cycle=3.66047 items=1000k items_per_second=5.49421M/s [BEST: throughput=  0.26 GB/s doc_throughput=     5 docs/s instructions=  2036640593 cycles=   554090084 branch_miss=  587768 cache_miss= 1079024 cache_ref=   4659838 items=   1000000 avg_time= 182009922 ns]
large_random<nlohmann_json>/manual_time                             967279783 ns    970428662 ns            1 best_branch_miss=2.12108M best_bytes_per_sec=47.5548M best_cache_miss=6.73494M best_cache_ref=29.8537M best_cycles=3.36405G best_cycles_per_byte=73.1335 best_docs_per_sec=1.03383 best_frequency=3.47785G best_instructions=11.9467G best_instructions_per_byte=259.718 best_instructions_per_cycle=3.55129 best_items_per_sec=1033.83k branch_miss=2.12108M bytes=45.9988M bytes_per_second=45.3518M/s cache_miss=6.73494M cache_ref=29.8537M cycles=3.36405G cycles_per_byte=73.1335 docs_per_sec=1.03383/s frequency=3.47785G/s instructions=11.9467G instructions_per_byte=259.718 instructions_per_cycle=3.55129 items=1000k items_per_second=1033.83k/s [BEST: throughput=  0.05 GB/s doc_throughput=     1 docs/s instructions= 11946730609 cycles=  3364053688 branch_miss= 2121081 cache_miss= 6734944 cache_ref=  29853747 items=   1000000 avg_time= 967279783 ns]
amazon_cellphones<simdjson_dom<UNTHREADED>>/manual_time                119741 ns       136340 ns         5671 best_branch_miss=1.644k best_bytes_per_sec=2.35173G best_cache_miss=0 best_cache_ref=0 best_cycles=401.688k best_cycles_per_byte=1.44662 best_docs_per_sec=8.46941k best_frequency=3.40206G best_instructions=1.32268M best_instructions_per_byte=4.76343 best_instructions_per_cycle=3.29279 best_items_per_sec=84.6941k branch_miss=1.70891k bytes=277.673k bytes_per_second=2.15968G/s cache_miss=0.0428496 cache_ref=0.364133 cycles=407.189k cycles_per_byte=1.46643 docs_per_sec=8.35134k/s frequency=3.40058G/s instructions=1.32268M instructions_per_byte=4.76343 instructions_per_cycle=3.24831 items=10 items_per_second=83.5134k/s [BEST: throughput=  2.35 GB/s doc_throughput=  8469 docs/s instructions=     1322676 cycles=      401688 branch_miss=    1644 cache_miss=       0 cache_ref=         0 items=        10 avg_time=    119741 ns]
amazon_cellphones<simdjson_dom<THREADED>>/manual_time                  121223 ns       137875 ns         5809 best_branch_miss=1.631k best_bytes_per_sec=2.33496G best_cache_miss=0 best_cache_ref=0 best_cycles=404.568k best_cycles_per_byte=1.45699 best_docs_per_sec=8.40901k best_frequency=3.40202G best_instructions=1.32268M best_instructions_per_byte=4.76346 best_instructions_per_cycle=3.26937 best_items_per_sec=84.0901k branch_miss=1.70711k bytes=277.673k bytes_per_second=2.13329G/s cache_miss=0.0537098 cache_ref=1.42245 cycles=410.548k cycles_per_byte=1.47853 docs_per_sec=8.24929k/s frequency=3.38673G/s instructions=1.32268M instructions_per_byte=4.76346 instructions_per_cycle=3.22175 items=10 items_per_second=82.4929k/s [BEST: throughput=  2.33 GB/s doc_throughput=  8409 docs/s instructions=     1322684 cycles=      404568 branch_miss=    1631 cache_miss=       0 cache_ref=         0 items=        10 avg_time=    121222 ns]
amazon_cellphones<simdjson_ondemand<UNTHREADED>>/manual_time            88636 ns       105157 ns         7916 best_branch_miss=1047 best_bytes_per_sec=3.24559G best_cache_miss=0 best_cache_ref=0 best_cycles=291.122k best_cycles_per_byte=1.04843 best_docs_per_sec=11.6885k best_frequency=3.40279G best_instructions=1068.95k best_instructions_per_byte=3.84968 best_instructions_per_cycle=3.67183 best_items_per_sec=116.885k branch_miss=1079.71 bytes=277.673k bytes_per_second=2.9176G/s cache_miss=0.0296867 cache_ref=1.02804 cycles=300.159k cycles_per_byte=1.08098 docs_per_sec=11.2822k/s frequency=3.38644G/s instructions=1068.95k instructions_per_byte=3.84968 instructions_per_cycle=3.56129 items=10 items_per_second=112.822k/s [BEST: throughput=  3.25 GB/s doc_throughput= 11688 docs/s instructions=     1068951 cycles=      291122 branch_miss=    1047 cache_miss=       0 cache_ref=         0 items=        10 avg_time=     88635 ns]
amazon_cellphones<simdjson_ondemand<THREADED>>/manual_time              89154 ns       106123 ns         7844 best_branch_miss=1097 best_bytes_per_sec=3.1919G best_cache_miss=0 best_cache_ref=0 best_cycles=296.088k best_cycles_per_byte=1.06632 best_docs_per_sec=11.4952k best_frequency=3.40358G best_instructions=1068.96k best_instructions_per_byte=3.8497 best_instructions_per_cycle=3.61027 best_items_per_sec=114.952k branch_miss=1.14246k bytes=277.673k bytes_per_second=2.90065G/s cache_miss=0.0284294 cache_ref=0.810046 cycles=303.341k cycles_per_byte=1.09244 docs_per_sec=11.2166k/s frequency=3.40245G/s instructions=1068.96k instructions_per_byte=3.8497 instructions_per_cycle=3.52395 items=10 items_per_second=112.166k/s [BEST: throughput=  3.19 GB/s doc_throughput= 11495 docs/s instructions=     1068957 cycles=      296088 branch_miss=    1097 cache_miss=       0 cache_ref=         0 items=        10 avg_time=     89153 ns]
Creating a source file spanning 10 MB (38 copies of original file)
large_amazon_cellphones<simdjson_dom<UNTHREADED>>/manual_time         5271354 ns      5899928 ns          134 best_branch_miss=106.634k best_bytes_per_sec=2.02707G best_cache_miss=39.815k best_cache_ref=180.927k best_cycles=17.6879M best_cycles_per_byte=1.67682 best_docs_per_sec=192.167 best_frequency=3.39904G best_instructions=50.1648M best_instructions_per_byte=4.75565 best_instructions_per_cycle=2.83611 best_items_per_sec=1.92167k branch_miss=107.857k bytes=10.5485M bytes_per_second=1.86366G/s cache_miss=39.9555k cache_ref=182.071k cycles=17.8304M cycles_per_byte=1.69033 docs_per_sec=189.705/s frequency=3.3825G/s instructions=50.1648M instructions_per_byte=4.75565 instructions_per_cycle=2.81345 items=10 items_per_second=1.89705k/s [BEST: throughput=  2.03 GB/s doc_throughput=   192 docs/s instructions=    50164817 cycles=    17687900 branch_miss=  106634 cache_miss=   39815 cache_ref=    180927 items=        10 avg_time=   5271353 ns]
large_amazon_cellphones<simdjson_dom<THREADED>>/manual_time           4075991 ns      4782399 ns          172 best_branch_miss=61.501k best_bytes_per_sec=2.61035G best_cache_miss=4.097k best_cache_ref=212.985k best_cycles=13.6016M best_cycles_per_byte=1.28943 best_docs_per_sec=247.462 best_frequency=3.36587G best_instructions=40.6502M best_instructions_per_byte=3.85366 best_instructions_per_cycle=2.98864 best_items_per_sec=2.47462k branch_miss=62.8457k bytes=10.5485M bytes_per_second=2.41022G/s cache_miss=4.15566k cache_ref=213.192k cycles=13.7102M cycles_per_byte=1.29973 docs_per_sec=245.339/s frequency=3.36364G/s instructions=40.6501M instructions_per_byte=3.85365 instructions_per_cycle=2.96496 items=10 items_per_second=2.45339k/s [BEST: throughput=  2.61 GB/s doc_throughput=   247 docs/s instructions=    40650175 cycles=    13601561 branch_miss=   61501 cache_miss=    4097 cache_ref=    212985 items=        10 avg_time=   4075991 ns]
large_amazon_cellphones<simdjson_ondemand<UNTHREADED>>/manual_time    4038883 ns      4672477 ns          173 best_branch_miss=85.513k best_bytes_per_sec=2.65421G best_cache_miss=39.704k best_cache_ref=179.089k best_cycles=13.5066M best_cycles_per_byte=1.28043 best_docs_per_sec=251.62 best_frequency=3.39853G best_instructions=40.5373M best_instructions_per_byte=3.84296 best_instructions_per_cycle=3.0013 best_items_per_sec=2.5162k branch_miss=86.7469k bytes=10.5485M bytes_per_second=2.43236G/s cache_miss=39.8359k cache_ref=177.606k cycles=13.6857M cycles_per_byte=1.29741 docs_per_sec=247.593/s frequency=3.38848G/s instructions=40.5373M instructions_per_byte=3.84296 instructions_per_cycle=2.96203 items=10 items_per_second=2.47593k/s [BEST: throughput=  2.65 GB/s doc_throughput=   251 docs/s instructions=    40537342 cycles=    13506590 branch_miss=   85513 cache_miss=   39704 cache_ref=    179089 items=        10 avg_time=   4038883 ns]
large_amazon_cellphones<simdjson_ondemand<THREADED>>/manual_time      2761795 ns      3483114 ns          252 best_branch_miss=43.804k best_bytes_per_sec=3.89648G best_cache_miss=3.891k best_cache_ref=211.165k best_cycles=9.06617M best_cycles_per_byte=0.859478 best_docs_per_sec=369.388 best_frequency=3.34894G best_instructions=31.0209M best_instructions_per_byte=2.9408 best_instructions_per_cycle=3.42161 best_items_per_sec=3.69388k branch_miss=44.3213k bytes=10.5485M bytes_per_second=3.55712G/s cache_miss=3.98197k cache_ref=211.125k cycles=9.25187M cycles_per_byte=0.877082 docs_per_sec=362.083/s frequency=3.34995G/s instructions=31.0208M instructions_per_byte=2.94078 instructions_per_cycle=3.35292 items=10 items_per_second=3.62083k/s [BEST: throughput=  3.90 GB/s doc_throughput=   369 docs/s instructions=    31020896 cycles=     9066172 branch_miss=   43804 cache_miss=    3891 cache_ref=    211165 items=        10 avg_time=   2761794 ns]

